Radiative energy from a reconnection region around massive black hole

In the previous numerical study, we find the blob formation and ejection in the presence of magnetic reconnection in the environment of the hot flow of the accretion disk. Based on those encouraging results, in the present work, we calculate the energy and the spectrum of the emission in the different bands around Sgr A*. We assume the electrons in the magnetic reconnection region are non-thermal and emits synchrotron radiation. The electrons in the other region are thermal, which follows the thermal distribution, and the thermal electron emission mechanism is thermal synchrotron radiation. During the whole process of the magnetic evolution and reconnection, we find two peaks in the temporal light curve in the recently observed Radio frequencies (230 GHz and 43 GHz) and NIR wavelengths. Although, the light curve of the NIR band is most prominent in a single peak. The first peak appears because of the blob in the plasma flow, which is formed due to the magnetic reconnection. The second peak appears due to the production of the non-thermal electrons with the evolution of the magnetic flux. Both peaks reach luminosity more than 1026 erg/s for a single plasmoid/blob. For the NIR band, the highest luminosity can reach more than 1028 erg/s. These luminosities can be high for the large simulation area and the stronger magnetic field with the multiple blobs. We infer that the observed flares are a group of magnetic reconnection phenomena, not a single one.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
